Cached and Confused: Web Cache Deception in the Wild

Web cache deception (WCD) is an attack proposed in 2017, where an attacker tricks a caching proxy into erroneously storing private information transmitted over the Internet and subsequently gains unauthorized access to that cached data. Due to the widespread use of web caches and, in particular, the use of massive networks of caching proxies deployed by content distribution network (CDN) providers as a critical component of the Internet, WCD puts a substantial population of Internet users at risk. We present the first large-scale study that quantifies the prevalence of WCD in 340 high-profile sites among the Alexa Top 5K. Our analysis reveals WCD vulnerabilities that leak private user data as well as secret authentication and authorization tokens that can be leveraged by an attacker to mount damaging web application attacks. Furthermore, we explore WCD in a scientific framework as an instance of the path confusion class of attacks, and demonstrate that variations on the path confusion technique used make it possible to exploit sites that are otherwise not impacted by the original attack. Our findings show that many popular sites remain vulnerable two years after the public disclosure of WCD. Our empirical experiments with popular CDN providers underline the fact that web caches are not plug & play technologies. In order to mitigate WCD, site operators must adopt a holistic view of their web infrastructure and carefully configure cache settings appropriate for their applications.

==> rebuttal.txt <==
We thank the reviewers for their comments. We want to clarify that the primary goal of this paper is not to find as many vulnerability instances as possible, but to 1) propose a semi-automated methodology for WCD detection, 2) demonstrate in a scientific framework the extent and severity of the issue, and 3) show that mitigations need to take into account the more general problem of "path confusion." We stress that path confusion techniques proposed in this paper are not an exhaustive list of all possible methods.

URL grouping: Path confusion requires exploiting the particular URL parsing, interpretation, and serving logic in a web application. When grouping URLs in our experiment, our goal is to cluster together pages that are highly-likely to be generated from the same template, and served in the same way, executing similar code paths. For instance, /index.php?page=1 and /index.php?page=2 would be clustered together. In this way, we can test only one instance out of many pages that would respond in an identical manner to our tests. Clustering pages based on their content is not an effective strategy for this purpose: Content similarity does not necessarily mean that URLs and path interpretation mechanisms are similar -- a requisite for path confusion as aforementioned. Therefore, this could lead to us missing many potential vulnerable pages, or otherwise bias our results in unpredictable ways.

Notifications: We describe our notification strategy and letter contents in detail in Section 3.5. These exceed the best practices agreed upon by the security community in academia and industry alike. Notified parties have contacted us, acknowledging the vulnerabilities, or are starting conversations for mitigations.

Robots.txt: In our experiment we do not take into account the robots.txt file. This was a risk-based decision we consciously made, and we believe that ignoring exclusion directives has no negative impact on the target site's resources, or their users' privacy: 1) Crawling an excluded path versus others make no difference on the crawl load on the target site, and we address potential resource exhaustion issues through numerous other mechanisms described in the paper. 2) Robots.txt is not a security or privacy mechanism, but is intended to signal to data aggregators and search engines what content to index -- including a directive to exclude privacy sensitive pages would actually be a misuse of this technology. This is not relevant to our experiment, as we do not collect content to index or present it outside of our experiment.

Crawler sessions: Our crawler logs in to accounts and collects cookies to later use in the experiment. We have numerous measures to ensure our crawler stays authenticated during the process. We take into account the Cookie Expiration, and use regexes and blacklists for common logout names/links. The crawler also periodically re-authenticates. We will provide these details in the paper.

Sub-Domain Enumeration: We used only passive techniques for this purpose and avoided abusing external resources or the target site's DNS infrastructure.

Google OAuth: We made this choice to automate the process as much as possible, while also including in our experiment high-profile websites. Our exploratory analysis showed that Google and Facebook authentication dominated the Alexa Top 5K. The latter required solving a captcha, and therefore was left out of our scope. We stress two points: 1) Even though the marker introduction step was manual, we were still able to streamline and automate the rest of the signup and crawl processes with our methodology. Forgoing Google OAuth and trying to steer the entire process manually would have made the experiment impracticable. 2) Even if we did everything manually, many "interesting" targets such as banks require identifiers like SSNs and card numbers to create accounts; we had no way to include those in our experiment.

Additional path confusion techniques only on vulnerable pages: This was largely a performance and ethical crawling necessity. We targeted 1.5M pages in 296 sites and generated millions of requests. Running the experiment with all path confusion techniques would impose at least 5 times more traffic, and may have triggered defenses. We stress that our methodology still serves our primary research goals outlined at the beginning of this rebuttal; we are not trying to exhaustively try all exploitation possibilities, but instead demonstrate impact.

